Sufficient A Priori Conditions for the Linear Relaxation of the Energy Storage Scheduling Problem

When modeling energy storage systems, an essential question is how to account for the physical infeasibility of simultaneous charge and discharge. The use of complementarity constraints or of binary variables is common, but these formulations do not scale well. Alternatively, assumptions such as perfect efficiencies or positive prices are often used to justify the choice of a linear model. In this paper, we establish new a priori conditions that guarantee the existence of an optimal solution without simultaneous charge and discharge when solving the linear relaxation of the storage scheduling problem. They are based on the characteristics of the storage system, in particular, the duration of charge. They can be valid for negative prices and with inefficiencies, thereby enlarging the set of conditions for which the complementarity constraints can be relaxed. We prove mathematically the validity of these conditions and illustrate them with practical examples. We also introduce a refined mixed-integer linear equivalent, in which the number of binary variables can be drastically reduced.

==> figures/DT.tikz <==
\begin{tikzpicture}
  [scale=0.88, transform shape, 
    grow                    = down,
    sibling distance        = 3cm,
    level distance          = 1.5cm,
    %edge from parent/.style = {draw, -latex},
    every node/.style       = {font=\footnotesize},
  ]
  \node [condition]{$\eta = 1$}
    child { node [solve, fill=green!20] {Solve \eqref{pb:opt}}
      edge from parent node [left, align=right,xshift=-0.2cm] {Yes\\[-0.3em] \textcolor{blue}{Proposition \ref{prop1}}}}
    child { node [condition] {$\mathcal{T}^-=\varnothing$}
        child { node [solve, fill=green!20] {Solve \eqref{pb:opt}}
        edge from parent node [left, align=right,xshift=-0.2cm] {Yes\\ [-0.1em]\textcolor{blue}{Proposition \ref{prop1}}} }
        child {node [condition] {$\Delta t \, \eta\uptxt{C} \overline{P}\uptxt{C} > \overline{S} - \underline{S}$ \\ $\Delta t \, \eta\uptxt{D} \overline{P}\uptxt{D} > \overline{S} - \underline{S}$}
            child {node [solve, fill=red!20] {Solve \eqref{pb:opt_milp_2}}
            edge from parent node [left, align=right,xshift=-0.2cm] {Yes\\[-0.9em] \textcolor{blue}{Corollary \ref{corol2}}}}
            child {[sibling distance=4cm] node [condition] {Final level is free}
                child {[sibling distance=4cm] node [condition] {$\overline{n} \left(\Delta t \, \eta\uptxt{C} \overline{P}\uptxt{C} \right ) > \overline{S} - \underline{S}$}
                    child {[sibling distance=3cm] node [solve, fill=red!20] {Solve \eqref{pb:opt_milp_2}}
                    edge from parent node [left, align=right, yshift=0.2cm] {Yes\\ [-0.6em] \textcolor{blue}{Theorem \ref{theorem1}}}}
                    child {[level distance=1.5cm][sibling distance=5.5cm] node [condition] {$\mathcal{T} = \mathcal{T}^+_1 \cup \mathcal{T}^-_1 \cup \mathcal{T}^+_2 $}
                        child {[level distance=1.8cm][sibling distance=3cm] node [condition] {$ \max\left \{S\uptxt{init}-(\tau_1 - 1) \Delta t\frac{1}{\eta\uptxt{D}}\overline{P}\uptxt{D},\underline{S}\right \} + $ \\ $+(\tau_2 - \tau_1 + 1) \left ( \Delta t \, \eta\uptxt{C} \overline{P}\uptxt{C} \right )\leq \overline{S} $}
                            child {node [solve, fill=green!20] {Solve \eqref{pb:opt}}
                            edge from parent node [left, align=right, xshift=-0.2cm] {Yes\\ [-0.6em] \textcolor{blue}{Theorem \ref{theorem2}}}}
                            child {node [solve, fill=red!20] {Solve \eqref{pb:opt_milp_2}}
                            edge from parent node [right, align=center, yshift=0.15cm] {No}}
                        edge from parent node [left, yshift=0.4cm,xshift=0.5cm] {Yes}}
                        child {[level distance=1.8cm][sibling distance=3cm] node [condition] {$\hat{S}_j \leq \overline{S}$, $\forall j \in \mathcal{J}$}
                            child {node [solve, fill=green!20] {Solve \eqref{pb:opt}}
                            edge from parent node [left, align=right, xshift=-0.2cm] {Yes\\ \textcolor{blue}{Theorem \ref{theorem3}}}}
                            child {node [solve, fill=red!20] {Solve \eqref{pb:opt_milp_2}}
                            edge from parent node [right, align=center, yshift=0.25cm] {No}}
                        edge from parent node [right, yshift=0.4cm,xshift=-0.5cm] {No}}
                    edge from parent node [right, yshift=0.3cm] {No}}
                edge from parent node [left, yshift=0.3cm, xshift=0.2cm] {Yes}}
                child {[sibling distance=3cm] node [solve, fill=red!20] {Solve \eqref{pb:opt_milp_2}}
                edge from parent node [right, yshift=0.3cm, xshift=-0.2cm] {No}}
            edge from parent node [right,yshift=0.25cm, xshift=-0.2cm] {No}}
        edge from parent node [right,yshift=0.15cm] {No}}
    edge from parent node [right,yshift=0.25cm] {No} };
\end{tikzpicture}

==> figures/stg.tikz <==
\begin{tikzpicture}[scale=1.0, transform shape]
\fill[fill=gray!40]  (-1,0) rectangle (-2,1);
\draw[black, thick]  (0.2,0.35) rectangle (0,0.65);
\draw[black, thick]  (0,0) rectangle (-2,1);
\node at  (-0.1,1.3) {$\overline{S}$};
\node at  (-1.9,1.2) {$\underline{S}$};
\node at  (-1,1.2) {$s_t$};
\draw[<-, >=latex] (-0.4,-0.25) -- node[below] {$\quad \, \eta\uptxt{C} p_t\uptxt{C}$} (-0.95,-0.25);
\draw[->, >=latex] (-1.05,-0.25) -- node[below] {$\frac{1}{\eta\uptxt{D}} p_t\uptxt{D} \quad \,$} (-1.6,-0.25);
\end{tikzpicture}
